On the Feasibility of Multi-Mode Antennas in UWB and IoT Applications below 10 GHz

While on the one hand 5G and B5G networks are challenged by ultra-high data rates in wideband applications like 100+ Gbps wireless Internet access, on the other hand they are expected to support reliable low-latency Internet of Things (IoT) applications with ultra-high connectivity. These conflicting challenges are addressed in a system proposal dealing with both extremes. In contrast to most recent publications, focus is on the frequency domain below 10~GHz. Towards this goal, multi-mode antenna technology is used and different realizations, offering up to eight uncorrelated ports per radiator element, are studied. Possible baseband architectures tailored to multi-mode antennas are discussed, enabling different options regarding precoding and beamforming.

==> pic/20190127_EIRP_4modes_t_dB.csv <==
90,-8.201610719768134
95,-3.177195098698657
100,2.592114932289291
105,5.70998010109707
110,7.654152045058792
115,8.889316941474036
120,9.633958413470333
125,10.00564216165376
130,10.08515007631455
135,9.929906848471067
140,9.586785332970534
145,9.102721313953131
150,8.731926783103184
155,8.303769225699654
160,7.706826773954636
165,7.02085721435825
170,6.358254182207551
175,5.913429117344551
180,5.830059633888956
185,5.918767573580618
190,6.225145046725692
195,6.692610789751106
200,7.284917602163649
205,7.895807121644255
210,8.52266453691324
215,9.100157528965214
220,9.5804758300435
225,9.920982199320861
230,10.07320952922744
235,9.989564404704863
240,9.616156523791304
245,8.870487451417695
250,7.634579438737593
255,5.690460164459004
260,2.57366538585015
265,-3.185235834686546
270,-9.973156870102706


==> pic/E_CWC_NM4_Rearranged_for_MaxEIRP.csv <==
90,-10,-10,-10,-10
95,-4.7466,-10,-10,-8.5794
100,0.92455,-10,-10,-2.8259
105,3.9091,-9.7376,-8.4663,0.57958
110,5.636,-6.4783,-3.4269,2.9787
115,6.5369,-3.6686,0.17568,4.8091
120,6.7826,-1.4241,2.7593,6.2426
125,6.4432,0.33284,4.5896,7.3399
130,5.5499,1.6983,5.8157,8.1109
135,4.1552,2.7533,6.5232,8.5452
140,2.476,3.5605,6.7616,8.6263
145,1.1754,4.1678,6.5565,8.3355
150,1.1439,4.6128,5.9133,7.6483
155,2.2114,4.9277,4.8131,6.5254
160,3.4962,5.1433,3.1946,4.8894
165,4.5425,5.2904,0.90611,2.5711
170,5.2603,5.3992,-2.4441,-0.85459
175,5.6717,5.4954,-8.1566,-6.8269
180,5.8095,5.5962,-10,-10
185,5.6866,5.7061,-9.2812,-6.8183
190,5.289,5.8161,-3.0158,-0.8503
195,4.5833,5.9049,0.51463,2.5728
200,3.547,5.9432,2.8888,4.8885
205,2.2695,5.8985,4.5543,6.5219
210,1.2042,5.7392,5.6814,7.6431
215,1.233,5.4365,6.3389,8.3302
220,2.5335,4.965,6.5494,8.6234
225,4.218,4.2998,6.3087,8.5474
230,5.6208,3.4142,5.5914,8.1213
235,6.523,2.2757,4.3476,7.3613
240,6.8715,0.84266,2.4921,6.2769
245,6.6346,-0.93735,-0.11582,4.8569
250,5.7421,-3.129,-3.681,3.039
255,4.0235,-5.8083,-8.2023,0.6498
260,1.0501,-9.044,-10,-2.7501
265,-4.5825,-10,-10,-8.5094
270,-10,-10,-9.876,-10


==> pic/MaxEIRP4ModesdB.csv <==
90,-13.184
95,-4.7466
100,0.92455
105,3.9091
110,5.636
115,6.5369
120,6.7826
125,7.3399
130,8.1109
135,8.5452
140,8.6263
145,8.3355
150,7.6483
155,6.5254
160,5.1433
165,5.2904
170,5.3992
175,5.6717
180,5.8095
185,5.7061
190,5.8161
195,5.9049
200,5.9432
205,6.5219
210,7.6431
215,8.3302
220,8.6234
225,8.5474
230,8.1213
235,7.3613
240,6.8715
245,6.6346
250,5.7421
255,4.0235
260,1.0501
265,-4.5825
270,-9.876


==> pic/R_out4Ports_corr.csv <==
Pxy,dB0,dB10,dB20
-30,6.2713,32.7,77.73
-27.5,6.2457,32.641,77.642
-25,6.2093,32.529,77.486
-22.5,6.146,32.345,77.237
-20,6.0382,32.042,76.813
-17.5,5.8631,31.518,76.068
-15,5.5604,30.609,74.728
-12.5,5.016,28.951,72.195
-10,4.1324,25.86,67.226
-7.5,3.2091,21.612,59.099


==> pic/R_out6Ports_corr.csv <==
Pxy,dB0,dB10,dB20
-30,4.24,50.974,129.53
-27.5,4.2106,50.812,129.36
-25,4.152,50.531,129.06
-22.5,4.0567,50.024,128.51
-20,3.8887,49.119,127.51
-17.5,3.6016,47.359,125.68
-15,3.162,44.135,122.02
-12.5,2.6297,37.572,114.42
-10,2.2364,27.773,97.891
-7.5,2.1575,26.055,94.471


==> pic/ict-sim-bb-US-F7.25-NUser10-NTeff484-mtx4-mrx1-Dist10-RUN100-NrfChains4-NFreq1_square4ports.csv <==
TxSNR	rate of MF	rate of ZF	rate_DS	rate_IHS	rate_IHS_insteadofPHS	rate_QHS
-20	3.32753	0.00506659	4.71239	4.71239	4.71239	4.71239
-15	4.30623	0.0159405	8.20282	8.20282	8.20282	8.20282
-10	4.91652	0.0496286	12.9264	12.9264	12.9264	12.9264
-5	5.2436	0.150075	18.7004	18.7004	18.7004	18.7004
0	5.3863	0.424718	25.0674	25.0674	25.0674	25.0674
5	5.43742	1.08458	31.6373	31.6373	31.6373	31.6373
10	5.45428	2.50301	38.2604	38.2604	38.2604	38.2604
15	5.45969	5.34798	44.8977	44.8977	44.8977	44.8977
20	5.46141	10.6065	51.5395	51.5395	51.5395	51.5395
25	5.46195	19.239	58.1826	58.1826	58.1826	58.1826
30	5.46213	31.3953	64.8263	64.8263	64.8263	64.8263


==> pic/ict-sim-bb-US-F7.25-NUser10-NTeff726-mtx6-mrx1-Dist10-RUN100-NrfChains6-NFreq1_square16mm5.csv <==
TxSNR	rate of MF	rate of ZF	rate_DS	rate_IHS	rate_IHS_insteadofPHS	rate_QHS
-20	2.75799	0.021255	5.11526	5.11526	5.11526	5.11526
-15	3.44571	0.06571	8.50402	8.50402	8.50402	8.50402
-10	3.92637	0.195557	12.9366	12.9366	12.9366	12.9366
-5	4.18314	0.539508	18.3205	18.3205	18.3205	18.3205
0	4.28417	1.35122	24.8726	24.8726	24.8726	24.8726
5	4.31883	3.13061	32.4865	32.4865	32.4865	32.4865
10	4.3301	6.77799	40.9736	40.9736	40.9736	40.9736
15	4.3337	13.4614	50.0918	50.0918	50.0918	50.0918
20	4.33484	23.9452	59.657	59.657	59.657	59.657
25	4.3352	37.6741	69.4549	69.449	69.449	69.449
30	4.33531	53.1976	79.3729	79.3467	79.3467	79.3467


==> pic/ict-sim-m4-link-budget-rates-vs-distance_m4.dat <==
R	D
1.1292e+11	1
7.31777e+10	2
3.99341e+10	3
1.82972e+10	4
5.47724e+09	5
1.9656e+09	6
2.8338e+08	7
3.951e+07	8
675000	9
0	10


==> pic/ict-sim-m4-link-budget-rates-vs-distance_m6.dat <==
R	D
1.701e+11	1
1.16756e+11	2
6.30845e+10	3
3.0792e+10	4
1.10147e+10	5
2.5762e+09	6
1.4625e+08	7
1.125e+06	8
0	9
0	10


==> pic/ict-sim-m4-link-budget-rates-vs-distance_m8.dat <==
R	D
2.268e+11	1
1.53408e+11	2
8.04392e+10	3
3.848e+10	4
1.49341e+10	5
3.09965e+09	6
2.5101e+08	7
1.575e+06	8
0	9
0	10


==> pic/ict-sim-port-correlation-F7.25-NUser2-NTeff100-NReff4-mtx4-Dist10-RUN100-NrfChains8-NFreq1-mrx4.csv <==
Pxy	dB0	dB10	dB20
-30	6.80072	34.2031	75.0518
-29.9	6.78868	34.2026	75.0346
-29.8	6.77441	34.1999	75.0586
-29.7	6.77213	34.1717	75.0598
-29.6	6.78592	34.1699	75.0146
-29.5	6.81056	34.1571	75.0369
-29.4	6.80685	34.1381	75.0362
-29.3	6.79465	34.1748	74.9992
-29.2	6.76687	34.1026	74.9339
-29.1	6.76455	34.1224	75.0128
-29	6.78869	34.1197	74.9948
-28.9	6.75547	34.1358	74.9474
-28.8	6.79889	34.1141	74.9993
-28.7	6.79576	34.048	74.9587
-28.6	6.7611	34.0693	74.9292
-28.5	6.75343	34.1247	74.9341
-28.4	6.77513	34.1091	74.9535
-28.3	6.76422	34.0827	74.9714
-28.2	6.78627	34.0915	74.9626
-28.1	6.78299	34.0726	74.9412
-28	6.77377	34.1141	74.9538
-27.9	6.74913	34.0955	74.9254
-27.8	6.76882	34.0835	74.8943
-27.7	6.78016	34.0898	74.8565
-27.6	6.77056	34.0447	74.8604
-27.5	6.77156	34.0391	74.9432
-27.4	6.7721	34.0587	74.85
-27.3	6.77259	34.0819	74.8807
-27.2	6.74639	34.0352	74.8783
-27.1	6.76047	34.0536	74.8853
-27	6.74121	34.0819	74.8575
-26.9	6.79599	34.0559	74.8914
-26.8	6.75827	34.0327	74.9113
-26.7	6.79935	34.0234	74.8019
-26.6	6.75661	33.9662	74.8398
-26.5	6.73855	34.0594	74.9137
-26.4	6.75045	34.0307	74.8535
-26.3	6.75391	33.9847	74.7572
-26.2	6.72375	33.9629	74.8794
-26.1	6.7484	34.0263	74.7784
-26	6.76074	33.9918	74.8699
-25.9	6.71554	33.9987	74.7504
-25.8	6.7239	34.0023	74.8586
-25.7	6.72803	33.9587	74.7962
-25.6	6.74688	33.9958	74.7552
-25.5	6.74226	33.9829	74.6722
-25.4	6.74688	33.9454	74.7147
-25.3	6.74552	33.9378	74.7162
-25.2	6.73742	33.9355	74.7157
-25.1	6.73782	33.957	74.6987
-25	6.70865	33.9275	74.6846
-24.9	6.68467	33.9316	74.8048
-24.8	6.72964	33.9282	74.6448
-24.7	6.71315	33.9623	74.6443
-24.6	6.70842	33.9086	74.6542
-24.5	6.69888	33.8771	74.7375
-24.4	6.69651	33.8989	74.6381
-24.3	6.70905	33.8912	74.6296
-24.2	6.69207	33.8897	74.6092
-24.1	6.68429	33.8593	74.6213
-24	6.70265	33.8648	74.6524
-23.9	6.71362	33.7848	74.6258
-23.8	6.69026	33.7916	74.5079
-23.7	6.70005	33.8696	74.5699
-23.6	6.70922	33.8743	74.515
-23.5	6.73548	33.8331	74.6255
-23.4	6.67071	33.7561	74.4705
-23.3	6.71688	33.8017	74.4218
-23.2	6.65017	33.7915	74.4595
-23.1	6.6665	33.7943	74.5215
-23	6.6604	33.8003	74.4842
-22.9	6.65694	33.7699	74.4618
-22.8	6.64675	33.8024	74.5743
-22.7	6.66593	33.7842	74.5
-22.6	6.66066	33.7734	74.5419
-22.5	6.6578	33.7263	74.3917
-22.4	6.62845	33.6923	74.3848
-22.3	6.64911	33.7744	74.4242
-22.2	6.64761	33.7921	74.369
-22.1	6.65748	33.6641	74.3497
-22	6.64906	33.7346	74.3206
-21.9	6.64988	33.7178	74.2427
-21.8	6.55304	33.6036	74.2123
-21.7	6.63032	33.5948	74.2485
-21.6	6.60664	33.6283	74.209
-21.5	6.61491	33.6322	74.2141
-21.4	6.62825	33.581	74.1676
-21.3	6.56436	33.6211	74.2218
-21.2	6.56945	33.7488	74.1711
-21.1	6.58374	33.5932	74.0859
-21	6.58051	33.5434	74.1599
-20.9	6.6105	33.501	74.1729
-20.8	6.67971	33.4797	74.1517
-20.7	6.60131	33.4845	73.9468
-20.6	6.54861	33.574	73.9792
-20.5	6.60195	33.5361	74.095
-20.4	6.5754	33.482	74.0437
-20.3	6.56469	33.4948	73.9019
-20.2	6.56124	33.5122	73.8022
-20.1	6.51256	33.5033	73.998
-20	6.52593	33.5292	74.0843
-19.9	6.51592	33.4069	74.0479
-19.8	6.46184	33.3911	73.7843
-19.7	6.51804	33.4025	73.822
-19.6	6.536	33.3903	73.8571
-19.5	6.55818	33.298	73.7966
-19.4	6.53138	33.3437	73.7098
-19.3	6.48896	33.2894	73.6901
-19.2	6.50692	33.1889	73.7529
-19.1	6.45018	33.2941	73.7302
-19	6.48391	33.3545	73.7123
-18.9	6.42322	33.2087	73.8428
-18.8	6.41184	33.2184	73.6193
-18.7	6.43664	33.3391	73.6325
-18.6	6.42823	33.1347	73.5693
-18.5	6.37291	33.1765	73.5508
-18.4	6.40721	33.2966	73.5212
-18.3	6.38617	33.2399	73.4535
-18.2	6.42007	33.1446	73.3891
-18.1	6.39819	33.1376	73.425
-18	6.39237	33.1147	73.3429
-17.9	6.35462	33.0411	73.297
-17.8	6.39626	32.9207	73.0909
-17.7	6.37031	32.9509	73.252
-17.6	6.3492	33.1146	73.2749
-17.5	6.34969	33.0974	73.2332
-17.4	6.27846	33.0077	73.1433
-17.3	6.41222	33.1	72.9447
-17.2	6.3785	32.91	73.1206
-17.1	6.29467	32.7843	72.8636
-17	6.28648	32.8209	72.9625
-16.9	6.19174	32.8105	73.0053
-16.8	6.28782	32.6553	72.8041
-16.7	6.21641	32.785	72.9439
-16.6	6.22712	32.7794	72.7187
-16.5	6.27485	32.7127	73.0389
-16.4	6.15425	32.675	72.7854
-16.3	6.24655	32.573	72.6927
-16.2	6.11337	32.495	72.7197
-16.1	6.19752	32.5257	72.554
-16	6.14634	32.6991	72.5882
-15.9	6.14219	32.4847	72.7883
-15.8	6.15127	32.4861	72.4095
-15.7	6.1368	32.4938	72.472
-15.6	6.1449	32.4044	72.3137
-15.5	6.08061	32.2083	72.276
-15.4	6.09689	32.2748	72.1909
-15.3	6.05461	32.2955	72.2196
-15.2	6.05048	32.1983	72.1398
-15.1	6.06119	32.2607	71.9449
-15	5.95365	32.1161	71.6199
-14.9	6.0536	32.3365	71.5555
-14.8	5.98045	32.0009	71.9297
-14.7	5.96985	31.8908	71.8933
-14.6	5.89346	32.0055	71.5889
-14.5	5.97038	31.8546	71.6749
-14.4	5.97887	31.8511	71.6963
-14.3	5.82603	31.9091	71.5914
-14.2	6.01081	31.7912	71.2001
-14.1	5.80476	31.6817	71.4062
-14	5.72291	31.5158	71.2954
-13.9	5.77635	31.6363	71.1634
-13.8	5.75217	31.5217	71.2973
-13.7	5.57858	31.5823	70.944
-13.6	5.65541	31.5334	70.5393
-13.5	5.59578	31.6905	70.9754
-13.4	5.57327	31.1836	70.7704
-13.3	5.67627	31.249	70.3273
-13.2	5.53623	31.0406	70.4996
-13.1	5.59829	31.1809	70.2732
-13	5.64061	30.9986	70.5521
-12.9	5.64878	30.9379	69.7638
-12.8	5.50171	30.7928	70.1092
-12.7	5.34941	30.3899	70.0189
-12.6	5.57705	30.9845	69.5363
-12.5	5.428	30.4784	69.6838
-12.4	5.40838	30.9916	69.197
-12.3	5.35167	30.5845	69.3925
-12.2	5.3012	30.2925	69.1163
-12.1	5.38822	30.0651	69.2428
-12	5.22492	29.8801	69.0265
-11.9	5.13778	29.8876	68.9139
-11.8	5.28828	29.9939	68.4996
-11.7	5.09534	30.1177	68.5832
-11.6	5.14438	29.6362	68.8032
-11.5	5.14992	29.3527	68.2438
-11.4	5.00713	29.3071	67.933
-11.3	4.84838	29.4105	67.6361
-11.2	4.95294	29.0819	67.7045
-11.1	4.71522	29.2014	67.3677
-11	4.86752	28.5862	67.0612
-10.9	4.82068	28.7234	66.8387
-10.8	4.83569	28.8092	67.3081
-10.7	4.82608	28.7803	66.9808
-10.6	4.8156	28.569	65.9885
-10.5	4.78963	28.2391	66.5825
-10.4	4.54734	28.7359	66.932
-10.3	4.64883	28.5899	65.8639
-10.2	4.57468	27.8468	65.4728
-10.1	4.32422	28.3177	65.7474
-10	4.40228	27.6625	64.9154
-9.9	4.27288	27.1044	65.5017
-9.8	4.29876	27.3725	64.4428
-9.7	4.34566	26.6095	64.4046
-9.6	4.22843	26.8296	64.6113
-9.5	4.49109	26.4026	64.4946
-9.4	4.32261	26.6435	62.5248
-9.3	4.1054	25.713	62.5697
-9.2	4.24795	25.9879	63.0211
-9.1	3.96583	25.965	63.3593
-9	3.91551	25.0419	62.4027
-8.9	4.25284	24.7944	62.2273
-8.8	3.70204	25.535	61.5829
-8.7	3.87403	24.6889	60.945
-8.6	4.17358	23.9345	60.589
-8.5	3.55807	24.705	61.6072
-8.4	4.02284	24.1021	61.0482
-8.3	3.65751	25.1021	60.046
-8.2	3.67864	22.8707	60.3471
-8.1	3.58465	23.3473	59.1354
-8	3.62072	23.091	59.5332
-7.9	3.64704	23.979	58.8009
-7.8	3.60952	23.7345	60.4786
-7.7	3.55373	22.5418	58.8439
-7.6	3.25994	23.1721	58.7662
-7.5	3.37847	23.1236	59.9649


==> pic/ict-sim-port-correlation-F7.25-NUser2-NTeff150-NReff6-mtx6-Dist10-RUN100-NrfChains8-NFreq1-mrx6.csv <==
Pxy	dB0	dB10	dB20
-30	4.25004	50.6558	129.265
-29.9	4.26177	50.6252	129.193
-29.8	4.25655	50.642	129.172
-29.7	4.27716	50.6679	129.185
-29.6	4.26769	50.6033	129.178
-29.5	4.26007	50.5816	129.124
-29.4	4.26603	50.6858	129.18
-29.3	4.26993	50.6688	129.101
-29.2	4.25292	50.6766	129.099
-29.1	4.24691	50.6276	129.108
-29	4.29551	50.667	129.153
-28.9	4.25236	50.6201	129.056
-28.8	4.25792	50.6341	129.143
-28.7	4.25676	50.5769	129.206
-28.6	4.24678	50.5482	129.058
-28.5	4.25842	50.5414	129.189
-28.4	4.24127	50.6673	129.144
-28.3	4.22731	50.6004	129.041
-28.2	4.25966	50.5292	128.987
-28.1	4.21954	50.5874	129.097
-28	4.23321	50.5224	129.033
-27.9	4.25538	50.5491	129.055
-27.8	4.22764	50.4995	129.042
-27.7	4.24387	50.5489	128.984
-27.6	4.23716	50.5589	129.057
-27.5	4.21398	50.5114	129.097
-27.4	4.21169	50.4266	128.969
-27.3	4.2413	50.4588	128.968
-27.2	4.24349	50.542	129.041
-27.1	4.21515	50.44	128.988
-27	4.22037	50.4352	128.959
-26.9	4.21716	50.4216	128.906
-26.8	4.20712	50.3898	128.962
-26.7	4.20373	50.3792	128.9
-26.6	4.22365	50.4342	128.956
-26.5	4.23389	50.424	129.048
-26.4	4.2029	50.3466	128.961
-26.3	4.19822	50.3813	128.928
-26.2	4.20079	50.4423	128.859
-26.1	4.21327	50.3492	128.784
-26	4.20803	50.4305	128.911
-25.9	4.19987	50.4109	128.952
-25.8	4.21713	50.2201	128.908
-25.7	4.20629	50.2943	128.84
-25.6	4.21823	50.2209	128.732
-25.5	4.20331	50.3205	128.725
-25.4	4.19313	50.2141	128.742
-25.3	4.19034	50.342	128.829
-25.2	4.16942	50.2293	128.758
-25.1	4.18367	50.2989	128.63
-25	4.1984	50.2078	128.758
-24.9	4.15543	50.1776	128.758
-24.8	4.17688	50.0775	128.614
-24.7	4.16476	50.2008	128.544
-24.6	4.14443	50.1186	128.647
-24.5	4.16313	50.0439	128.715
-24.4	4.19143	50.1609	128.574
-24.3	4.17827	50.1632	128.504
-24.2	4.1444	50.0654	128.585
-24.1	4.14684	50.0877	128.523
-24	4.16582	50.0111	128.54
-23.9	4.15153	50.1205	128.538
-23.8	4.13255	50.0215	128.329
-23.7	4.12685	50.0391	128.527
-23.6	4.14192	50.1128	128.462
-23.5	4.12261	50.0804	128.42
-23.4	4.12029	49.8622	128.253
-23.3	4.10818	49.8648	128.369
-23.2	4.12424	49.7877	128.233
-23.1	4.09877	49.9194	128.272
-23	4.12332	50.036	128.198
-22.9	4.08184	49.735	128.277
-22.8	4.1007	49.7381	128.152
-22.7	4.08631	49.7458	128.273
-22.6	4.07722	49.6934	128.226
-22.5	4.06689	49.8233	128.168
-22.4	4.09686	49.6837	128.123
-22.3	4.05572	49.7724	128.111
-22.2	4.05022	49.68	128.125
-22.1	4.02163	49.6736	128.022
-22	4.04779	49.3927	127.869
-21.9	4.04293	49.4796	127.853
-21.8	4.05134	49.4645	127.964
-21.7	4.02565	49.5465	127.969
-21.6	4.022	49.4014	127.933
-21.5	4.052	49.2129	127.914
-21.4	3.98672	49.2697	127.59
-21.3	3.99514	49.1626	127.645
-21.2	4.01666	49.2406	127.791
-21.1	3.98408	49.2672	127.904
-21	4.00297	49.2614	127.596
-20.9	3.9596	49.155	127.479
-20.8	3.91012	49.1329	127.631
-20.7	3.97579	49.2312	127.547
-20.6	3.92027	49.1739	127.724
-20.5	3.92107	49.1277	127.379
-20.4	3.9717	49.0067	127.501
-20.3	3.99172	48.8047	127.346
-20.2	3.92078	48.8517	127.092
-20.1	3.9205	48.9413	127.251
-20	3.98116	48.9093	126.923
-19.9	3.90747	48.6721	127.177
-19.8	3.902	48.7164	127.046
-19.7	3.86607	48.6122	126.828
-19.6	3.93127	48.625	126.98
-19.5	3.88231	48.4023	127.081
-19.4	3.87275	48.3562	126.853
-19.3	3.83475	48.405	126.902
-19.2	3.86685	48.4943	126.899
-19.1	3.80106	48.1209	126.688
-19	3.8172	48.2575	126.679
-18.9	3.80449	48.2551	126.381
-18.8	3.81542	48.3606	126.551
-18.7	3.72646	48.0575	126.075
-18.6	3.74608	48.0438	126.279
-18.5	3.7939	47.8962	126.31
-18.4	3.70182	47.7412	126.217
-18.3	3.69012	47.7522	126.039
-18.2	3.7526	47.9042	126.002
-18.1	3.76831	47.6484	125.886
-18	3.66668	47.4706	125.684
-17.9	3.72714	47.417	125.697
-17.8	3.60955	47.512	125.669
-17.7	3.61744	47.2522	125.82
-17.6	3.65692	47.5058	125.874
-17.5	3.61183	47.0409	125.268
-17.4	3.67805	47.1205	125.146
-17.3	3.59083	46.8707	124.723
-17.2	3.59375	47.185	125.118
-17.1	3.62807	46.8442	124.805
-17	3.53499	46.6336	124.654
-16.9	3.5246	46.749	125.036
-16.8	3.52702	46.303	124.597
-16.7	3.49325	46.5462	124.307
-16.6	3.45097	46.3551	124.55
-16.5	3.55168	46.2689	124.258
-16.4	3.458	46.0242	124.422
-16.3	3.41944	45.7299	123.778
-16.2	3.49421	45.4615	124.06
-16.1	3.42107	45.6718	123.63
-16	3.31977	45.4012	123.601
-15.9	3.44303	45.0925	122.85
-15.8	3.37245	44.998	123.724
-15.7	3.31567	45.04	123.258
-15.6	3.32548	44.9078	123.164
-15.5	3.34731	44.662	122.262
-15.4	3.30896	44.5784	122.619
-15.3	3.24627	44.4502	122.335
-15.2	3.21703	43.8106	121.918
-15.1	3.2002	44.0484	122.243
-15	3.19696	43.6024	121.52
-14.9	3.18481	43.5297	121.422
-14.8	3.10993	43.467	121.39
-14.7	3.14098	43.0439	121.564
-14.6	3.10937	43.3115	121.047
-14.5	3.06159	43.0764	120.885
-14.4	3.06081	42.4966	120.411
-14.3	3.09525	42.8996	120.45
-14.2	3.03115	42.4886	120.065
-14.1	2.96319	41.8095	120.16
-14	3.02752	42.1167	119.118
-13.9	2.93213	41.3847	119.712
-13.8	2.94767	41.2672	118.803
-13.7	2.94329	41.3268	118.499
-13.6	2.97977	41.0021	118.582
-13.5	2.81516	40.8308	118.307
-13.4	2.76522	39.9438	118.01
-13.3	2.74295	40.0421	117.855
-13.2	2.82603	39.4642	117.441
-13.1	2.72109	38.877	116.614
-13	2.77948	39.6764	116.877
-12.9	2.72246	39.5049	115.33
-12.8	2.70987	38.3814	115.144
-12.7	2.74166	38.711	115.004
-12.6	2.62152	37.6411	115.233
-12.5	2.66827	37.0896	115.081
-12.4	2.62144	37.1288	113.657
-12.3	2.5469	36.716	113.069
-12.2	2.67998	36.5306	113.583
-12.1	2.5579	35.9824	112.024
-12	2.50318	36.1936	113.307
-11.9	2.48218	35.1426	110.189
-11.8	2.42469	34.5227	110.686
-11.7	2.52062	34.7028	110.096
-11.6	2.52175	32.4265	109.386
-11.5	2.44918	33.3563	108.554
-11.4	2.31753	33.0784	108.378
-11.3	2.42545	32.3906	108.945
-11.2	2.48959	32.9548	107.465
-11.1	2.43129	32.5586	104.523
-11	2.38013	31.7383	105.186
-10.9	2.47207	30.4755	105.418
-10.8	2.38756	30.7736	104.227
-10.7	2.40801	30.6976	102.972
-10.6	2.40721	29.8909	101.32
-10.5	2.32793	29.2859	102.709
-10.4	2.25797	29.532	101.875
-10.3	2.31741	28.7683	99.7907
-10.2	2.3657	28.3922	100.971
-10.1	2.23902	27.4702	95.9989
-10	2.34404	27.1643	96.8654
-9.9	2.23048	27.5465	98.3781
-9.8	2.25748	27.1168	95.5093
-9.7	2.3254	27.145	96.8168
-9.6	2.24632	27.5301	95.9372
-9.5	2.17497	26.5107	97.0659
-9.4	2.29707	26.4173	94.6419
-9.3	2.17831	24.8618	95.5154
-9.2	2.19701	25.6668	94.7407
-9.1	2.11141	23.9719	95.3301
-9	2.11049	25.3731	93.6623
-8.9	2.18575	25.7087	91.9637
-8.8	2.3222	24.3948	94.8816
-8.7	2.02747	25.5823	93.0071
-8.6	2.1482	24.5252	91.4438
-8.5	2.21628	25.253	93.3109
-8.4	2.15418	25.1474	94.9164
-8.3	2.12172	25.69	94.139
-8.2	2.24341	25.3252	94.8148
-8.1	2.21022	25.3346	91.782
-8	2.25345	25.4932	95.3766
-7.9	2.34607	26.3671	92.5066
-7.8	2.23807	25.8921	94.7452
-7.7	2.25792	25.8749	94.2008
-7.6	2.09999	26.7213	94.2526
-7.5	2.03672	26.1621	95.3845


==> pic/plots/CWC_4Modes_7.25_m10to10dB.csv <==
0,5.8095,5.5962,-10,-10,3.8103,3.6276,0.0010927,0.00049539
5,5.6866,5.7061,-9.2812,-6.8183,3.7039,3.7206,0.118,0.20805
10,5.289,5.8161,-3.0158,-0.8503,3.3798,3.8161,0.49937,0.82219
15,4.5833,5.9049,0.51463,2.5728,2.8729,3.8949,1.1258,1.8084
20,3.547,5.9432,2.8888,4.8885,2.2631,3.9294,1.9448,3.0821
25,2.2695,5.8985,4.5543,6.5219,1.6863,3.8891,2.8538,4.4895
30,1.2042,5.7392,5.6814,7.6431,1.3195,3.749,3.6995,5.8118
35,1.233,5.4365,6.3389,8.3302,1.3283,3.4967,4.3042,6.8079
40,2.5335,4.965,6.5494,8.6234,1.7921,3.1369,4.5179,7.2834
45,4.218,4.2998,6.3087,8.5474,2.6412,2.6914,4.2744,7.1572
50,5.6208,3.4142,5.5914,8.1213,3.6482,2.1949,3.6236,6.4883
55,6.523,2.2757,4.3476,7.3613,4.4905,1.6888,2.7212,5.4466
60,6.8715,0.84266,2.4921,6.2769,4.8657,1.2141,1.775,4.2432
65,6.6346,-0.93735,-0.11582,4.8569,4.6075,0.80587,0.97368,3.0597
70,5.7421,-3.129,-3.681,3.039,3.7515,0.48652,0.42845,2.0133
75,4.0235,-5.8083,-8.2023,0.6498,2.5255,0.26252,0.15128,1.1614
80,1.0501,-9.044,-10,-2.7501,1.2735,0.12462,0.072621,0.53087
85,-4.5825,-10,-10,-8.5094,0.34813,0.054084,0.086584,0.14095
90,-10,-10,-9.876,-10,0.0081607,0.033006,0.1029,0.0085522
95,-10,-10,-10,-10,0,0,0,0
100,-10,-10,-10,-10,0,0,0,0
105,-10,-10,-10,-10,0,0,0,0
110,-10,-10,-10,-10,0,0,0,0
115,-10,-10,-10,-10,0,0,0,0
120,-10,-10,-10,-10,0,0,0,0
125,-10,-10,-10,-10,0,0,0,0
130,-10,-10,-10,-10,0,0,0,0
135,-10,-10,-10,-10,0,0,0,0
140,-10,-10,-10,-10,0,0,0,0
145,-10,-10,-10,-10,0,0,0,0
150,-10,-10,-10,-10,0,0,0,0
155,-10,-10,-10,-10,0,0,0,0
160,-10,-10,-10,-10,0,0,0,0
165,-10,-10,-10,-10,0,0,0,0
170,-10,-10,-10,-10,0,0,0,0
175,-10,-10,-10,-10,0,0,0,0
180,-10,-10,-10,-10,0,0,0,0
185,-10,-10,-10,-10,0,0,0,0
190,-10,-10,-10,-10,0,0,0,0
195,-10,-10,-10,-10,0,0,0,0
200,-10,-10,-10,-10,0,0,0,0
205,-10,-10,-10,-10,0,0,0,0
210,-10,-10,-10,-10,0,0,0,0
215,-10,-10,-10,-10,0,0,0,0
220,-10,-10,-10,-10,0,0,0,0
225,-10,-10,-10,-10,0,0,0,0
230,-10,-10,-10,-10,0,0,0,0
235,-10,-10,-10,-10,0,0,0,0
240,-10,-10,-10,-10,0,0,0,0
245,-10,-10,-10,-10,0,0,0,0
250,-10,-10,-10,-10,0,0,0,0
255,-10,-10,-10,-10,0,0,0,0
260,-10,-10,-10,-10,0,0,0,0
265,-10,-10,-10,-10,0,0,0,0
270,-10,-10,-10,-10,0.004135,0.041073,0.048044,0.0088231
275,-4.7466,-10,-10,-8.5794,0.33523,0.041909,0.036836,0.1387
280,0.92455,-10,-10,-2.8259,1.2372,0.054897,0.038225,0.52169
285,3.9091,-9.7376,-8.4663,0.57958,2.4599,0.10623,0.14236,1.1428
290,5.636,-6.4783,-3.4269,2.9787,3.661,0.22499,0.45426,1.9855
295,6.5369,-3.6686,0.17568,4.8091,4.5049,0.42967,1.0413,3.0263
300,6.7826,-1.4241,2.7593,6.2426,4.7671,0.72043,1.8877,4.2098
305,6.4432,0.33284,4.5896,7.3399,4.4088,1.0797,2.8771,5.4199
310,5.5499,1.6983,5.8157,8.1109,3.5892,1.4785,3.8156,6.4728
315,4.1552,2.7533,6.5232,8.5452,2.6033,1.8851,4.4908,7.1535
320,2.476,3.5605,6.7616,8.6263,1.7685,2.2701,4.7442,7.2884
325,1.1754,4.1678,6.5565,8.3355,1.3108,2.6108,4.5253,6.8162
330,1.1439,4.6128,5.9133,7.6483,1.3013,2.8925,3.9024,5.8188
335,2.2114,4.9277,4.8131,6.5254,1.664,3.1101,3.0291,4.493
340,3.4962,5.1433,3.1946,4.8894,2.2367,3.2684,2.0867,3.0828
345,4.5425,5.2904,0.90611,2.5711,2.8461,3.381,1.232,1.8076
350,5.2603,5.3992,-2.4441,-0.85459,3.3576,3.4667,0.56963,0.82137
355,5.6717,5.4954,-8.1566,-6.8269,3.6912,3.5444,0.15288,0.20764
360,5.8095,5.5962,-10,-10,3.8103,3.6276,0.0010927,0.00049539

